DarkSide-20k: Next generation Direct Dark Matter searches with liquid Argon

DarkSide-20k is a next-generation dual-phase Liquid Argon Time Projection Chamber, currently under construction at the Gran Sasso National Laboratory (LNGS) in Italy. With a 20 t fiducial mass of liquid Argon, DarkSide-20k will probe WIMP-nucleon interactions down to cross sections equal to 10$^{-48}$ cm$^2$ for a WIMP mass of 0.1 TeV/c$^2$. DarkSide-20k is designed to be a nearly "instrumental background-free" experiment, meaning that less than 0.1 background events are expected in the WIMP search region during the 200 tonne-year planned exposure. To achieve this, the TPC is surrounded by an inner (neutron) and outer (muon) veto, while low-radioactivity underground argon (depleted in $^{39}$Ar), is used as the inner detector (TPC and inner veto) medium. Both the TPC and the veto systems are instrumented with novel cryogenic silicon photomultiplier, capable of resolving single photoelectrons and providing the required spatial and time resolution. An overview of the DarkSide-20k experimental program is reported, with a focus on the photo-detector system construction and testing procedures for the inner veto system.

==> readme.txt <==
Le versioni "master" dei file in questo folder si possono trovare in
https://gitlab.sissamedialab.it/gamboz/pos/-/tree/master/var/package

mg 2020-07-14

